GSE: Group-wise Sparse and Explainable Adversarial Attacks

Sparse adversarial attacks fool deep neural networks (DNNs) through minimal pixel perturbations, often regularized by the $\ell_0$ norm. Recent efforts have replaced this norm with a structural sparsity regularizer, such as the nuclear group norm, to craft group-wise sparse adversarial attacks. The resulting perturbations are thus explainable and hold significant practical relevance, shedding light on an even greater vulnerability of DNNs. However, crafting such attacks poses an optimization challenge, as it involves computing norms for groups of pixels within a non-convex objective. We address this by presenting a two-phase algorithm that generates group-wise sparse attacks within semantically meaningful areas of an image. Initially, we optimize a quasinorm adversarial loss using the $1/2-$quasinorm proximal operator tailored for non-convex programming. Subsequently, the algorithm transitions to a projected Nesterov's accelerated gradient descent with $2-$norm regularization applied to perturbation magnitudes. Rigorous evaluations on CIFAR-10 and ImageNet datasets demonstrate a remarkable increase in group-wise sparsity, e.g., $50.9\%$ on CIFAR-10 and $38.4\%$ on ImageNet (average case, targeted attack). This performance improvement is accompanied by significantly faster computation times, improved explainability, and a $100\%$ attack success rate.

==> CIFAR10_IS_Plot_ResNet20.txt <==
P, ours, str, fwnucl, saif, pgd0, sparsers, sapf

50, 0.7003627049572596, 0.7047293782234192, 0.7029392123222351, 0.6735161542892456, 0.7059580356888862, 0.7063556094781397, 0.7048347941230514
60, 0.6744343177353114, 0.6688370704650879, 0.6706045866012573, 0.6439077258110046, 0.6274159366657135, 0.6274063399995742, 0.6692133758085904
70, 0.641376226840391, 0.6216961145401001, 0.6283629536628723, 0.6040220856666565, 0.5433364017526382, 0.5375937849630821, 0.6230498345359718
80, 0.5920221927402538, 0.5528360605239868, 0.5652557611465454, 0.54638671875, 0.44742263319888975, 0.4316481362719562, 0.5574874078337229
90, 0.5050537491454516, 0.4363354444503784, 0.45588621497154236, 0.44556403160095215, 0.3231530900937125, 0.2961983032117525, 0.44901083146930043

==> ImageNet_IS_Plot_VGG19.txt <==
P, ours, str, fwnucl, saif, pgd0, sparsers, sapf
50, 0.706991840839386, 0.7069059610366821, 0.7073874473571777, 0.6776949763298035, 0.7071075752866869, 0.7069254255760213, nan
60, 0.6969991326332092, 0.685975968837738, 0.6938181519508362, 0.6739033460617065, 0.6328206923252121, 0.6298174099284353, nan
70, 0.6813744902610779, 0.6531282663345337, 0.6695681214332581, 0.6672469973564148, 0.5515070154041418, 0.5432491534668044, nan
80, 0.6530823707580566, 0.6015917658805847, 0.6277962327003479, 0.6540588140487671, 0.4553604666886099, 0.4411757303386953, nan
90, 0.5927978754043579, 0.5089629888534546, 0.5434006195068359, 0.6227661967277527, 0.32857545317115866, 0.30895049985045336, nan

==> ImageNet_IS_Plot_ViT_B_16.txt <==
P, ours, str, fwnucl, pgd0, sparsers
50, 0.705643551647476, 0.7067784897740323, 0.7046610525041296, 0.706695498970517, 0.7033907984481412
60, 0.7005212524479018, 0.6889471219371733, 0.696902279641694, 0.6321683258789225, 0.6291875925185069
70, 0.6908644554829043, 0.6590797010295671, 0.6827158093078991, 0.5507227455613607, 0.5486816450014724
80, 0.6724336863536918, 0.6089096025752841, 0.6565599303925993, 0.4558997655049303, 0.4499992449454692
90, 0.6288095336512657, 0.512314949097826, 0.5982587492107448, 0.3316273773317797, 0.3166742623467147
